Generalized Totalizer Encoding for Pseudo-Boolean Constraints

Pseudo-Boolean constraints, also known as 0-1 Integer Linear Constraints, are used to model many real-world problems. A common approach to solve these constraints is to encode them into a SAT formula. The runtime of the SAT solver on such formula is sensitive to the manner in which the given pseudo-Boolean constraints are encoded. In this paper, we propose generalized Totalizer encoding (GTE), which is an arc-consistency preserving extension of the Totalizer encoding to pseudo-Boolean constraints. Unlike some other encodings, the number of auxiliary variables required for GTE does not depend on the magnitudes of the coefficients. Instead, it depends on the number of distinct combinations of these coefficients. We show the superiority of GTE with respect to other encodings when large pseudo-Boolean constraints have low number of distinct coefficients. Our experimental results also show that GTE remains competitive even when the pseudo-Boolean constraints do not have this characteristic.

==> plot-data/clause-pb12/adder.dat <==
1	899
2	2427
3	3386
4	3936
5	6489
6	6567
7	6806
8	6853
9	6879
10	6886
11	6886
12	6926
13	6952
14	6959
15	6959
16	6966
17	6999
18	6999
19	6999
20	7006
21	7039
22	7072
23	7079
24	7112
25	7112
26	7119
27	7159
28	7159
29	7232
30	7238
31	7239
32	7246
33	7260
34	7265
35	7272
36	7274
37	7406
38	7516
39	7552
40	7622
41	7642
42	7670
43	7722
44	7736
45	7815
46	7836
47	7836
48	7843
49	7862
50	7870
51	7889
52	7962
53	7976
54	7976
55	7982
56	8002
57	8022
58	8022
59	8036
60	8069
61	8089
62	8102
63	8109
64	8116
65	8129
66	8302
67	8309
68	8312
69	8316
70	8346
71	8450
72	8583
73	9091
74	9093
75	9657
76	10729
77	10768
78	12208
79	12471
80	13412
81	13599
82	14095
83	15115
84	15731
85	16130
86	16548
87	18431
88	18431
89	18594
90	19254
91	20354
92	20547
93	22397
94	24207
95	29160
96	30843
97	34217
98	35581
99	39582
100	40829
101	40932
102	43897
103	45700
104	51267
105	53882
106	55162
107	60710
108	60925
109	71564
110	89406
111	89820
112	89910
113	90420
114	91284
115	91296
116	92775
117	93948
118	94231
119	101198
120	102346
121	103581
122	105511
123	105564
124	109398
125	109738
126	110634
127	117904
128	118781
129	135513
130	137657
131	145055
132	150044
133	151574
134	156126
135	169106
136	172710
137	182531
138	194137
139	194872
140	209800
141	226247
142	237254
143	243360
144	243868
145	273726
146	293775
147	353304
148	366375
149	370477
150	372306
151	377384
152	409700
153	426359
154	452414
155	519908
156	649640
157	744775
158	767875
159	783427
160	800299
161	816944
162	868357
163	871390
164	871390
165	928224
166	956445
167	994891
168	1000431
169	1003244
170	1061225
171	1085661
172	1085661
173	1101944
174	1112555
175	1115888
176	1115888
177	1138363
178	1324146
179	1397820
180	1401453
181	1448771
182	1718119
183	1782329
184	2019343
185	2033930
186	2040903
187	2055972
188	2066894
189	2897041
190	2897041
191	2948591
192	3723787
193	4090358
194	4778436
195	4877653
196	4923380
197	4937407
198	4973920
199	4976027
200	5528812
201	5534845
202	5534845
203	5534845
204	5535707
205	6332288
206	10578509
207	10673929
208	10698590
209	10728557
210	10949570
211	11974360
212	27968476
213	32399113
214	36159634


==> plot-data/clause-pb12/bdd.dat <==
1	272
2	1885
3	2427
4	2666
5	3085
6	3386
7	3825
8	3936
9	4278
10	4799
11	5008
12	5617
13	6027
14	6071
15	6131
16	6186
17	6238
18	6291
19	6322
20	6386
21	6403
22	6404
23	6407
24	6410
25	6418
26	6423
27	6434
28	6438
29	6450
30	6458
31	6469
32	6471
33	6483
34	6489
35	6522
36	6538
37	6553
38	6558
39	6566
40	6567
41	6634
42	6659
43	6686
44	6730
45	6782
46	6914
47	6930
48	7054
49	7238
50	7670
51	8226
52	8346
53	8720
54	8957
55	9041
56	9091
57	9093
58	9256
59	9293
60	9391
61	9416
62	9515
63	9598
64	9614
65	9627
66	9631
67	9642
68	9682
69	9699
70	9724
71	9724
72	9737
73	9745
74	9798
75	9802
76	9819
77	9825
78	9874
79	9883
80	9883
81	9930
82	9934
83	9989
84	10005
85	10137
86	10139
87	10191
88	10229
89	10258
90	10768
91	11094
92	12471
93	14095
94	14154
95	15731
96	15983
97	16130
98	18431
99	26310
100	29160
101	29835
102	30367
103	30535
104	30658
105	30948
106	31021
107	33104
108	34970
109	35375
110	35581
111	39654
112	39782
113	42592
114	43897
115	47763
116	48778
117	50439
118	55235
119	59084
120	60312
121	60834
122	61092
123	61826
124	62166
125	62358
126	62364
127	68821
128	71074
129	73367
130	76545
131	95577
132	96874
133	108623
134	117717
135	127676
136	149182
137	161177
138	166837
139	197942
140	221807
141	226750
142	257265
143	278629
144	286027
145	289060
146	289060
147	293552
148	324446
149	324446
150	326485
151	329298
152	343171
153	353009
154	360284
155	366665
156	367147
157	369998
158	369998
159	403407
160	413421
161	418171
162	420638
163	435484
164	460875
165	464508
166	485294
167	491364
168	493121
169	497727
170	522158
171	551790
172	581278
173	590453
174	592729
175	621348
176	868051
177	868051
178	961128
179	1011159
180	1039012
181	1078392
182	1081542
183	1090782
184	1093002
185	1107631
186	1126872
187	1217829
188	1261193
189	1369624
190	1428582
191	1631140
192	1796314
193	1811973
194	1826857
195	1832890
196	1832890
197	1832890
198	1833047
199	2096648
200	2168953
201	3330256
202	3363056
203	3377096
204	3400976
205	3472736
206	3714580
207	8858150
208	8879750
209	8926000
210	8965850
211	9007200
212	9159777
213	10567212
214	11963329


==> plot-data/clause-pb12/bin-merge.dat <==
1	428
2	2427
3	3000
4	3386
5	3936
6	5226
7	5689
8	5923
9	5972
10	5979
11	6042
12	6071
13	6074
14	6080
15	6083
16	6097
17	6098
18	6103
19	6108
20	6121
21	6123
22	6124
23	6152
24	6158
25	6191
26	6193
27	6195
28	6196
29	6204
30	6305
31	6316
32	6332
33	6366
34	6464
35	6489
36	6546
37	6562
38	6567
39	6616
40	6695
41	6708
42	6715
43	6716
44	6754
45	6759
46	6778
47	6821
48	6824
49	6840
50	6909
51	6936
52	6940
53	6955
54	6960
55	6960
56	7054
57	7065
58	7077
59	7094
60	7117
61	7123
62	7126
63	7135
64	7203
65	7238
66	7296
67	7297
68	7298
69	7342
70	7372
71	7442
72	7562
73	7670
74	7835
75	8346
76	9008
77	9091
78	9093
79	9584
80	9677
81	10098
82	10768
83	11243
84	11954
85	12471
86	13754
87	13986
88	14095
89	14878
90	15731
91	15921
92	16130
93	16989
94	17931
95	18431
96	22460
97	25207
98	29160
99	35581
100	39915
101	42213
102	42616
103	43897
104	45343
105	47234
106	47724
107	48664
108	55886
109	55916
110	56797
111	57404
112	57514
113	59921
114	60753
115	62364
116	62484
117	63066
118	63162
119	63612
120	63738
121	71357
122	72033
123	73692
124	76098
125	87949
126	91609
127	92284
128	100402
129	103604
130	111150
131	117966
132	118772
133	151447
134	154036
135	168652
136	174236
137	176682
138	188404
139	206762
140	221792
141	259223
142	298469
143	302141
144	337930
145	364584
146	373353
147	375106
148	382817
149	424795
150	427828
151	427828
152	452542
153	458211
154	468543
155	478649
156	487301
157	490114
158	506086
159	506086
160	537020
161	544409
162	547742
163	547742
164	581924
165	604351
166	629421
167	636794
168	678619
169	679032
170	684147
171	687780
172	799085
173	805672
174	814010
175	850941
176	912324
177	983458
178	1011192
179	1032503
180	1064956
181	1351491
182	1351555
183	1351555
184	1400501
185	1457173
186	1793905
187	1815797
188	1935377
189	2174093
190	2207197
191	2218788
192	2260044
193	2266095
194	2429292
195	2709025
196	2715058
197	2715058
198	2715058
199	2715383
200	3105992
201	5462410
202	5657395
203	5682868
204	5705451
205	5745454
206	5832292
207	13373184
208	13575531
209	13602726
210	13647881
211	13664209
212	14140743
213	15776708
214	17729257


==> plot-data/clause-pb12/gen-tot.dat <==
1	840
2	2427
3	3386
4	3936
5	5098
6	5994
7	6400
8	6489
9	6567
10	6630
11	6639
12	6668
13	6746
14	6748
15	6794
16	6806
17	6861
18	6883
19	6903
20	6908
21	6959
22	6961
23	6975
24	6976
25	7035
26	7041
27	7080
28	7103
29	7116
30	7177
31	7235
32	7238
33	7252
34	7281
35	7286
36	7306
37	7422
38	7563
39	7601
40	7670
41	7833
42	7845
43	8346
44	8808
45	9091
46	9093
47	10724
48	10768
49	10896
50	10950
51	10974
52	11001
53	11057
54	11098
55	11106
56	11127
57	11164
58	11171
59	11212
60	11291
61	11316
62	11348
63	11372
64	11385
65	11418
66	11434
67	11636
68	11637
69	11739
70	11755
71	11771
72	11817
73	11825
74	11992
75	12090
76	12094
77	12154
78	12178
79	12471
80	12476
81	13131
82	13698
83	14095
84	15731
85	16130
86	16651
87	16674
88	17078
89	18431
90	19677
91	22870
92	29160
93	34678
94	35581
95	39141
96	43897
97	67020
98	68664
99	69942
100	71034
101	71094
102	71166
103	72357
104	81095
105	99589
106	107792
107	110510
108	114139
109	114242
110	118275
111	125594
112	129963
113	131462
114	132907
115	148311
116	154819
117	185099
118	188869
119	196648
120	198863
121	211802
122	217930
123	220905
124	270994
125	279409
126	286356
127	304286
128	342586
129	376653
130	426528
131	470010
132	488545
133	536101
134	542087
135	545120
136	545120
137	591500
138	603949
139	622725
140	625538
141	647557
142	659046
143	659046
144	667914
145	686404
146	694645
147	697978
148	697978
149	759508
150	776641
151	783109
152	806366
153	860285
154	863644
155	872865
156	874738
157	876498
158	888064
159	918905
160	924072
161	1015543
162	1065948
163	1133189
164	1177083
165	1231085
166	1277493
167	1428615
168	1600373
169	1680836
170	1702806
171	1760231
172	1760231
173	2043710
174	2166134
175	2319349
176	2361759
177	2505223
178	2869689
179	3101420
180	3454667
181	3460700
182	3460700
183	3460700
184	3461167
185	3627462
186	3959128
187	4063962
188	4166057
189	4696210
190	5195486
191	5615897
192	7346540
193	7650432
194	8398405
195	12381231
196	12463148
197	13048670
198	13158537
199	13751865
200	13843443
201	17427337
202	20163652
203	22602839
204	34247834
205	38122317
206	40632009
207	41433154
208	42985259
209	44136235
210	119492449
211	119623826
212	122211510
213	126168165
214	128197758


==> plot-data/clause-pb12/sorter.dat <==
1	460
2	2427
3	2830
4	3386
5	3936
6	6489
7	6567
8	7238
9	7274
10	7561
11	7670
12	7858
13	8346
14	9091
15	9093
16	9657
17	9988
18	10154
19	10275
20	10768
21	12208
22	12471
23	13059
24	14095
25	14983
26	15115
27	15414
28	15499
29	15731
30	15919
31	16008
32	16124
33	16130
34	16402
35	17107
36	17296
37	17642
38	18057
39	18130
40	18133
41	18196
42	18317
43	18431
44	18538
45	18538
46	18587
47	18594
48	18668
49	18954
50	18983
51	19209
52	19214
53	19323
54	19556
55	19574
56	19615
57	19698
58	19728
59	20123
60	20378
61	21124
62	21583
63	21738
64	22397
65	23119
66	23581
67	25619
68	26380
69	27701
70	28106
71	28357
72	28507
73	28582
74	28847
75	28868
76	29075
77	29160
78	29264
79	29511
80	29650
81	29689
82	29690
83	29888
84	30567
85	30633
86	30846
87	30890
88	31031
89	31161
90	31278
91	31307
92	31421
93	32227
94	32275
95	32803
96	33541
97	35581
98	35900
99	36050
100	39647
101	43897
102	46988
103	48924
104	50450
105	53259
106	55542
107	57732
108	60467
109	71464
110	79349
111	85374
112	86416
113	86490
114	91643
115	91702
116	93007
117	106553
118	113550
119	114610
120	114630
121	115410
122	115572
123	117432
124	119022
125	124998
126	130736
127	149803
128	194466
129	195556
130	202860
131	206006
132	225377
133	226020
134	304193
135	306355
136	321978
137	326649
138	334524
139	339467
140	362019
141	365052
142	365052
143	415357
144	418170
145	424826
146	424826
147	454903
148	457068
149	458659
150	464001
151	467334
152	467334
153	541010
154	583143
155	586776
156	653295
157	684004
158	765169
159	781348
160	785236
161	795177
162	831496
163	927439
164	997058
165	1082056
166	1132827
167	1132827
168	1151048
169	1371794
170	1447152
171	1548285
172	1623484
173	1630389
174	1729905
175	1790999
176	1960019
177	2013666
178	2072224
179	2309949
180	2315982
181	2315982
182	2315982
183	2316231
184	2367591
185	2455277
186	2456512
187	2649384
188	2677366
189	2997576
190	3573920
191	3810412
192	4260913
193	4301763
194	4620801
195	4792452
196	5003589
197	5035598
198	5134566
199	5150997
200	5157594
201	6541621
202	11640045
203	13183552
204	13446144
205	13509078
206	13572151
207	13599441
208	13631407
209	15120861
210	31947689
211	32543625
212	32699495
213	33173363
214	33552085


==> plot-data/clause-pb12/swc.dat <==
1	2427
2	2441
3	3386
4	3936
5	6489
6	6567
7	6890
8	7238
9	7670
10	8346
11	8847
12	8847
13	8847
14	8847
15	8847
16	8847
17	8847
18	8847
19	8847
20	8847
21	8847
22	8847
23	8847
24	8847
25	8847
26	8847
27	8847
28	8847
29	8847
30	8847
31	8847
32	8847
33	8847
34	8847
35	8847
36	8847
37	8847
38	8847
39	8847
40	8847
41	9091
42	9093
43	9171
44	9369
45	10768
46	11608
47	11684
48	12471
49	14095
50	14389
51	14628
52	14628
53	14628
54	14628
55	14628
56	14628
57	14628
58	14628
59	14628
60	14628
61	14628
62	14628
63	14628
64	14628
65	14628
66	14628
67	14628
68	14628
69	14628
70	14628
71	14628
72	14628
73	14628
74	14628
75	14628
76	14628
77	14628
78	14628
79	14628
80	14628
81	15731
82	16130
83	17222
84	17730
85	17896
86	18431
87	20719
88	21383
89	27809
90	29160
91	32939
92	35581
93	36642
94	76326
95	77694
96	77826
97	78202
98	78312
99	79920
100	80352
101	81744
102	93628
103	105414
104	113008
105	118190
106	120515
107	125077
108	144495
109	146965
110	164440
111	166566
112	198971
113	209066
114	235816
115	261426
116	312401
117	330031
118	345406
119	425531
120	431390
121	461885
122	527026
123	537066
124	603970
125	612601
126	709695
127	743280
128	752843
129	779434
130	809955
131	812904
132	816535
133	842073
134	842558
135	869521
136	875666
137	911583
138	933611
139	936644
140	936644
141	948656
142	952975
143	967475
144	979146
145	988297
146	1019176
147	1058233
148	1075549
149	1078362
150	1155479
151	1168674
152	1170506
153	1170506
154	1185052
155	1185534
156	1196137
157	1199470
158	1199470
159	1248934
160	1502811
161	1506444
162	1664253
163	1674617
164	1807563
165	1919243
166	2406395
167	2543303
168	2927169
169	2927230
170	3124403
171	3124403
172	3465021
173	4003101
174	4403143
175	4407385
176	5348848
177	5943641
178	5949674
179	5949674
180	5949674
181	5950615
182	6348525
183	6420529
184	6806920
185	8001760
186	8003974
187	9784836
188	12899924
189	14616458
190	18738420
191	19347476
192	19798516
193	20136388
194	20249376
195	25179241
196	30064893
197	34832496
198	38870993
199	47029327
200	55635016
201	55962060
202	57180484
203	58446280
204	59488120
205	64679408
206	72232801


==> plot-data/clause-pb12/watchdog.dat <==
1	438
2	2427
3	3142
4	3386
5	3936
6	5226
7	5741
8	6489
9	6567
10	7065
11	7238
12	7614
13	7670
14	7985
15	8346
16	9008
17	9091
18	9093
19	9739
20	9868
21	10245
22	10768
23	11243
24	12016
25	12471
26	13327
27	13615
28	13710
29	13718
30	13732
31	13938
32	13979
33	13986
34	14014
35	14029
36	14095
37	14137
38	14271
39	14293
40	14331
41	14340
42	14358
43	14626
44	14861
45	14889
46	14891
47	14949
48	15087
49	15108
50	15260
51	15620
52	15731
53	15770
54	15862
55	15932
56	16034
57	16130
58	16178
59	16810
60	16989
61	17106
62	17496
63	18002
64	18236
65	18431
66	22831
67	25691
68	27224
69	27571
70	28330
71	28586
72	29101
73	29157
74	29160
75	29251
76	29550
77	29625
78	29649
79	29714
80	30447
81	30481
82	30691
83	30724
84	30929
85	31031
86	31185
87	31246
88	31416
89	31504
90	31677
91	31806
92	31858
93	32026
94	33209
95	33415
96	33655
97	34392
98	35581
99	36110
100	40337
101	43897
102	47856
103	48730
104	49887
105	54518
106	55269
107	56622
108	58072
109	58200
110	61341
111	61353
112	74566
113	77026
114	81997
115	88170
116	88224
117	88968
118	89139
119	89592
120	90138
121	90150
122	92503
123	93356
124	94055
125	104256
126	115208
127	122681
128	129365
129	143591
130	153451
131	171684
132	192879
133	207014
134	218608
135	227861
136	237611
137	270981
138	287280
139	299064
140	400163
141	443793
142	446826
143	446826
144	460835
145	472209
146	509519
147	512332
148	531181
149	531181
150	561216
151	568743
152	572076
153	572076
154	584940
155	593728
156	606504
157	684826
158	690144
159	692407
160	714714
161	718347
162	765116
163	805565
164	823751
165	856841
166	1237657
167	1250682
168	1278218
169	1376397
170	1417749
171	1417749
172	1466840
173	1595773
174	1709055
175	1730812
176	1818999
177	1898411
178	1913916
179	2027676
180	2073546
181	2539563
182	2549824
183	2676714
184	2687770
185	2745294
186	2763825
187	2780970
188	2829798
189	2831550
190	2835831
191	2835831
192	2835831
193	2836179
194	2843433
195	3244176
196	3849572
197	3933178
198	4678252
199	4907871
200	5952336
201	7030553
202	7065485
203	7386208
204	7473028
205	7558343
206	7718298
207	14267948
208	16496441
209	18518640
210	18986957
211	19349933
212	19446427
213	19502278
214	20548564


==> plot-data/clause-pedigree/adder.dat <==
1	295977
2	295978
3	300072
4	300073
5	302583
6	302583
7	310984
8	310984
9	345626
10	345627
11	347576
12	347577
13	643830
14	643831
15	659585
16	659586
17	679519
18	679520
19	683827
20	683828
21	707204
22	707207
23	715544
24	715545
25	722530
26	722531
27	730854
28	730855
29	749981
30	749982
31	798694
32	798695
33	814172
34	814173
35	824515
36	824515
37	830797
38	830798
39	839873
40	839876
41	847222
42	847223
43	931175
44	931176
45	946028
46	946029
47	949502
48	949503
49	961094
50	961095
51	1068812
52	1068813
53	1231875
54	1231878
55	1235763
56	1235764
57	1259228
58	1259229
59	1264818
60	1264818
61	1296850
62	1296851
63	1342417
64	1342421
65	1355722
66	1355723
67	1371752
68	1371753
69	1378282
70	1378283
71	1416131
72	1416132
73	1468319
74	1468320
75	1493697
76	1493700
77	1538976
78	1538977
79	1565845
80	1565849
81	1575759
82	1575759
83	2008172
84	2008173
85	2016607
86	2016608
87	2022306
88	2022306
89	2040085
90	2040086
91	2044552
92	2044556
93	2061991
94	2061992
95	2076701
96	2076701
97	2081412
98	2081412
99	2087845
100	2087846
101	2088533
102	2088533
103	2091093
104	2091094
105	2094976
106	2094977
107	2098344
108	2098344
109	2103138
110	2103138
111	2134297
112	2134297
113	2218474
114	2218474
115	2252116
116	2252117
117	2253929
118	2253930
119	2313538
120	2313538
121	2322554
122	2322554
123	2329645
124	2329646
125	2338428
126	2338429
127	2340284
128	2340287
129	2356466
130	2356467
131	2403648
132	2403648
133	2422039
134	2422040
135	2437601
136	2437602
137	2445137
138	2445138
139	2463986
140	2463988
141	2494883
142	2494883
143	2743091
144	2743092
145	2819541
146	2819542
147	2827421
148	2827422
149	2840213
150	2840216
151	2841400
152	2841401
153	2846321
154	2846322
155	2846681
156	2846682
157	2854205
158	2854206
159	2862565
160	2862565
161	2888587
162	2888588
163	2908693
164	2908694
165	2937775
166	2937776
167	2982716
168	2982717
169	2983662
170	2983662
171	2994695
172	2994695


==> plot-data/clause-pedigree/bdd.dat <==
1	148354
2	149009
3	150688
4	151337
5	156271
6	156920
7	162249
8	162894
9	219166
10	220299
11	222135
12	223268
13	407158
14	407713
15	407822
16	408357
17	418389
18	418968
19	422412
20	422969
21	430063
22	430618
23	450423
24	451008
25	456456
26	457013
27	458009
28	458548
29	482796
30	483341
31	483821
32	484380
33	525005
34	525594
35	536321
36	536872
37	542954
38	543487
39	547158
40	547723
41	561835
42	562346
43	610144
44	610673
45	675960
46	676509
47	733606
48	734129
49	738791
50	739326
51	814786
52	815349
53	872073
54	873098
55	952215
56	953248
57	976066
58	977077
59	995223
60	996248
61	1103477
62	1104492
63	1119184
64	1119631
65	1120388
66	1121407
67	1197599
68	1198040
69	1205413
70	1205832
71	1258085
72	1258484
73	1266108
74	1266523
75	1267794
76	1268205
77	1270700
78	1271715
79	1284565
80	1285594
81	1306230
82	1307253
83	1314066
84	1314529
85	1340481
86	1340956
87	1344259
88	1344700
89	1353007
90	1353442
91	1419953
92	1420366
93	1436344
94	1436777
95	1480228
96	1480641
97	1481191
98	1481606
99	1547697
100	1548698
101	1606465
102	1606852
103	1688020
104	1689043
105	1829932
106	1830953
107	1860375
108	1861384
109	1904914
110	1905929
111	1954253
112	1955258
113	1976927
114	1977866
115	2224093
116	2224978
117	2507095
118	2508012
119	2550821
120	2551714
121	2553093
122	2554012
123	2594874
124	2595803
125	2659766
126	2660673
127	2660937
128	2661830
129	2753547
130	2754484
131	2776976
132	2777899
133	2915656
134	2916525
135	2941584
136	2942471
137	3022218
138	3023133
139	3444012
140	3444887
141	3529983
142	3530850
143	3653942
144	3654743
145	3670159
146	3670982
147	3870102
148	3870877
149	3963830
150	3964635
151	4003740
152	4004567
153	4082637
154	4083460
155	4381602
156	4382399
157	4386811
158	4387576
159	4405629
160	4406396
161	4456211
162	4456981
163	4467884
164	4468675
165	4527051
166	4527884
167	4609529
168	4610306
169	4731345
170	4732132
171	4829351
172	4830126


==> plot-data/clause-pedigree/bin-merge.dat <==
1	388883
2	388912
3	399317
4	399795
5	421647
6	421681
7	427561
8	428293
9	494393
10	494447
11	495412
12	496436
13	1581505
14	1584094
15	1717552
16	1723998
17	1725996
18	1726122
19	1744788
20	1744888
21	1755495
22	1758665
23	1758770
24	1760511
25	1786140
26	1786252
27	1797938
28	1798043
29	1817740
30	1817849
31	1827397
32	1832417
33	1834954
34	1839191
35	1839320
36	1839780
37	1861537
38	1868083
39	1920448
40	1920557
41	1987139
42	1987264
43	2016609
44	2016690
45	2317647
46	2317770
47	2387499
48	2393429
49	2395051
50	2395177
51	2455454
52	2455580
53	4314761
54	4314859
55	4397775
56	4408246
57	4409387
58	4419736
59	4445072
60	4455803
61	4459846
62	4466470
63	4466569
64	4469311
65	4515880
66	4526239
67	4541932
68	4552403
69	4553725
70	4557095
71	4557178
72	4564175
73	4612647
74	4623117
75	4634906
76	4649374
77	4673199
78	4675658
79	4679139
80	4692604
81	4699461
82	4699539
83	4802120
84	4802218
85	4897207
86	4897297
87	5326571
88	5330057
89	5382479
90	5387495
91	5461522
92	5467048
93	5597083
94	5597180
95	5715823
96	5722390
97	5797054
98	5797107
99	5825974
100	5826067
101	6012964
102	6013061
103	6299267
104	6299363
105	6317938
106	6318035
107	6367623
108	6367721
109	6444449
110	6451004
111	6726578
112	6726676
113	7099300
114	7099467
115	7238542
116	7257347
117	7482035
118	7501087
119	7585239
120	7592672
121	7593991
122	7604048
123	7611714
124	7612817
125	7626385
126	7645196
127	7686434
128	7699393
129	7740190
130	7740358
131	7862373
132	7869731
133	7869898
134	7881411
135	7882910
136	7904761
137	7990802
138	7990970
139	8038546
140	8057355
141	8095600
142	8095744
143	8226289
144	8226431
145	8250065
146	8287710
147	8295967
148	8305934
149	8306101
150	8310026
151	8310187
152	8314772
153	8391754
154	8410538
155	8462200
156	8481010
157	8485932
158	8504733
159	8508534
160	8508701
161	8531765
162	8558259
163	8630690
164	8630818
165	8649253
166	8649420
167	8869270
168	8869435
169	8870194
170	8870361
171	8967892
172	8968059


==> plot-data/clause-pedigree/gen-tot.dat <==
1	213919
2	214255
3	225167
4	225503
5	244759
6	245098
7	251715
8	252054
9	395844
10	396402
11	397257
12	397815
13	635532
14	635897
15	821156
16	821198
17	914598
18	914652
19	921229
20	921630
21	949205
22	949253
23	1029707
24	1030108
25	1104554
26	1104611
27	1113339
28	1113402
29	1121177
30	1121243
31	1160034
32	1160362
33	1187352
34	1187421
35	1212007
36	1212079
37	1290495
38	1290567
39	1508358
40	1508442
41	1535920
42	1536473
43	1599245
44	1599329
45	1724181
46	1724268
47	1726546
48	1727109
49	2140384
50	2140957
51	2159989
52	2160552
53	2276174
54	2276742
55	2319749
56	2320327
57	2479643
58	2480027
59	2615765
60	2616149
61	2694400
62	2694968
63	2747914
64	2748004
65	2765943
66	2766526
67	2775062
68	2775650
69	2820647
70	2820740
71	2944543
72	2945136
73	3151261
74	3151839
75	3193800
76	3193948
77	3226420
78	3226998
79	3472956
80	3473116
81	3503403
82	3503991
83	3664169
84	3664341
85	3732767
86	3733370
87	4141437
88	4142040
89	4157739
90	4157923
91	4222590
92	4222778
93	4337842
94	4338034
95	4372768
96	4372956
97	4381202
98	4381386
99	4450554
100	4450742
101	4622804
102	4623000
103	4790880
104	4791084
105	5169521
106	5169733
107	5231754
108	5231966
109	5416139
110	5416351
111	5754400
112	5754624
113	7104805
114	7104961
115	7712703
116	7712855
117	7733972
118	7734124
119	8440881
120	8441061
121	8820098
122	8820278
123	8881495
124	8881675
125	8977452
126	8977636
127	9271218
128	9271398
129	9655074
130	9655270
131	10278638
132	10278846
133	11175980
134	11176188
135	11399204
136	11399428
137	11656844
138	11657068
139	11740369
140	11740585
141	13254053
142	13254301
143	17476772
144	17477060
145	17873437
146	17873729
147	20616401
148	20616729
149	21279756
150	21280088
151	21352623
152	21352959
153	21589553
154	21589889
155	22220770
156	22221106
157	23972551
158	23972903
159	25255923
160	25256291
161	27411071
162	27411455
163	27937797
164	27938189
165	29436209
166	29436613
167	29696581
168	29696989
169	30148453
170	30148865
171	31168814
172	31169234


==> plot-data/clause-pedigree/sorter.dat <==
1	540664
2	540837
3	544783
4	544956
5	547122
6	547292
7	555525
8	555695
9	1105952
10	1110093
11	1112090
12	1112745
13	1742734
14	1743172
15	1758688
16	1759123
17	1775270
18	1776146
19	1779743
20	1780619
21	1802817
22	1803688
23	1814168
24	1814607
25	1821042
26	1821476
27	1829147
28	1829582
29	1846093
30	1846964
31	1895248
32	1896119
33	1912516
34	1912955
35	1923430
36	1923433
37	1924290
38	1925604
39	1938535
40	1938974
41	1943413
42	1944292
43	2243578
44	2243585
45	2249094
46	2252591
47	2253103
48	2256197
49	2271921
50	2272437
51	2379222
52	2379734
53	4146564
54	4147480
55	4151073
56	4151993
57	4165650
58	4168411
59	4177947
60	4178868
61	4207368
62	4209210
63	4257695
64	4258617
65	4263637
66	4266400
67	4287316
68	4288238
69	4294212
70	4295133
71	4330498
72	4331423
73	4381925
74	4382852
75	4409095
76	4410015
77	4455343
78	4456263
79	4481160
80	4482082
81	4488692
82	4489612
83	16649484
84	16664475
85	16677950
86	16692862
87	16692942
88	16696943
89	16696943
90	16709623
91	16721322
92	16725763
93	16738084
94	16748694
95	16754383
96	16758800
97	16761821
98	16764144
99	16764488
100	16764935
101	16771997
102	16777687
103	16784040
104	16788249
105	16788249
106	16789731
107	16792609
108	16800987
109	16801724
110	16801725
111	16807320
112	16813009
113	16904994
114	16910686
115	16913409
116	16927003
117	16932694
118	16953253
119	16961345
120	16988299
121	16989805
122	16993379
123	16999068
124	17011003
125	17016768
126	17023406
127	17039469
128	17046204
129	17051866
130	17051893
131	17080140
132	17080140
133	17088995
134	17105179
135	17117464
136	17133648
137	17134734
138	17140426
139	17141788
140	17147480
141	17187238
142	17187238
143	17440150
144	17445842
145	17472621
146	17493480
147	17496531
148	17501084
149	17509509
150	17513777
151	17515981
152	17515982
153	17524999
154	17529542
155	17530932
156	17535356
157	17536623
158	17536824
159	17541070
160	17542246
161	17542516
162	17563825
163	17575762
164	17604231
165	17642409
166	17648098
167	17661118
168	17661119
169	17683893
170	17683893
171	17695526
172	17701217


==> plot-data/clause-pedigree/swc.dat <==
1	1449287
2	1453045
3	1463957
4	1467715
5	2722684
6	2726442
7	2733274
8	2737032
9	2768702
10	2770369
11	2773060
12	2774727
13	24279137
14	24289055
15	41232455
16	41242373
17	43018806
18	43030484
19	48049441
20	48059359
21	53616065
22	53625983
23	54621896
24	54631814
25	54720283
26	54730201
27	58287388
28	58297306
29	63676201
30	63686119
31	68173375
32	68183293
33	70050368
34	70060286
35	74258584
36	74268502
37	74808575
38	74818493
39	87652988
40	87662906
41	88455017
42	88464935
43	90220055
44	90258013
45	92017222
46	92027140
47	100073626
48	100085304
49	100411636
50	100423314


==> plot-data/clause-pedigree/watchdog.dat <==
1	7934685
2	7936623
3	7936855
4	7938829
5	9808290
6	9810166
7	9811966
8	9813840
9	9814918
10	9814919
11	9822878
12	9822879
13	82078565
14	82082611
15	82104955
16	82108972
17	82124056
18	82128994
19	82134549
20	82136368
21	82139502
22	82150610
23	82151899
24	82155558
25	82162230
26	82164598
27	82167185
28	82169549
29	82194436
30	82199385
31	82243650
32	82248604
33	82255390
34	82260352
35	82261242
36	82264427
37	82264454
38	82265292
39	82273665
40	82282250
41	82284582
42	82287207
43	115891297
44	115897125
45	115907612
46	115913441
47	115916407
48	115921116
49	115922928
50	115928764
51	116035999
52	116041835


==> plot-data/runtime-pb12/adder.dat <==
1	0.03
2	0.06
3	0.09
4	0.11
5	0.15
6	0.17
7	0.17
8	0.21
9	0.21
10	0.23
11	0.24
12	0.25
13	0.28
14	0.28
15	0.29
16	0.32
17	0.36
18	0.4
19	0.41
20	0.42
21	0.43
22	0.47
23	0.48
24	0.48
25	0.49
26	0.51
27	0.51
28	0.56
29	0.62
30	0.62
31	0.65
32	0.67
33	0.7
34	0.74
35	0.84
36	0.89
37	0.99
38	1.06
39	1.06
40	1.07
41	1.19
42	1.2
43	1.35
44	1.39
45	1.45
46	1.63
47	1.65
48	1.67
49	1.77
50	1.77
51	2
52	2.03
53	2.07
54	2.28
55	2.47
56	2.82
57	2.85
58	2.94
59	2.95
60	3.02
61	3.37
62	4.25
63	4.44
64	4.48
65	4.66
66	7.32
67	7.86
68	8.21
69	9.18
70	10.14
71	11.48
72	12.16
73	12.22
74	12.8
75	12.86
76	14.03
77	14.25
78	15
79	15.06
80	16.35
81	17.64
82	18.98
83	19.95
84	20.51
85	23.97
86	24.6
87	25.57
88	28.07
89	28.78
90	28.87
91	33.57
92	33.75
93	35.46
94	36.41
95	37.85
96	43.6
97	46.32
98	50.39
99	55.57
100	60.98
101	63.71
102	70.76
103	71.75
104	73.05
105	79.77
106	79.84
107	82.38
108	83.78
109	85.57
110	88.35
111	101.56
112	117.76
113	130.42
114	142.71
115	143.08
116	147
117	164.36
118	210.48
119	259.18
120	279.66
121	281.74
122	282.3
123	330.36
124	338.8
125	395.17
126	416.87
127	419.6
128	433.88
129	450.67
130	457.39
131	496.24
132	530.01
133	579.54
134	587.98
135	614.72
136	820.32
137	1070.34
138	1096.87
139	1147.03
140	1158.73
141	1216.33
142	1217.05
143	1234.26
144	1242.81
145	1268.03
146	1290.09
147	1295.52
148	1296.67
149	1338.27
150	1352.36
151	1379.75
152	1389.67
153	1431.02
154	1432.92
155	1441.9
156	1557.02
157	1602.67
158	1632.87
159	1757.9
160	1765.74


==> plot-data/runtime-pb12/bdd.dat <==
1	0.05
2	0.05
3	0.06
4	0.07
5	0.1
6	0.11
7	0.13
8	0.13
9	0.14
10	0.16
11	0.19
12	0.19
13	0.2
14	0.2
15	0.22
16	0.24
17	0.24
18	0.25
19	0.26
20	0.27
21	0.31
22	0.33
23	0.4
24	0.44
25	0.44
26	0.46
27	0.47
28	0.49
29	0.5
30	0.5
31	0.54
32	0.57
33	0.59
34	0.68
35	0.75
36	0.78
37	0.78
38	0.81
39	0.83
40	0.86
41	0.87
42	0.95
43	1.07
44	1.07
45	1.17
46	1.3
47	1.4
48	1.47
49	1.49
50	1.61
51	1.71
52	1.81
53	1.81
54	1.86
55	1.96
56	1.98
57	2.01
58	2.18
59	2.51
60	2.58
61	2.77
62	3.03
63	3.06
64	3.63
65	3.7
66	3.71
67	3.9
68	4
69	4.16
70	4.17
71	4.22
72	4.29
73	4.61
74	5.03
75	5.48
76	5.56
77	5.68
78	5.92
79	6.16
80	6.17
81	6.55
82	6.69
83	6.83
84	7.06
85	8.4
86	9.25
87	9.44
88	9.55
89	9.78
90	10.1
91	10.75
92	12.95
93	13.68
94	15.27
95	16.19
96	17.3
97	17.86
98	20.63
99	21.26
100	22.16
101	22.24
102	23.24
103	24.63
104	31.34
105	34.3
106	34.5
107	37.38
108	38.49
109	38.67
110	46.39
111	46.78
112	48.31
113	48.72
114	48.77
115	50.13
116	50.66
117	51.05
118	52.37
119	52.37
120	52.79
121	53.94
122	54.18
123	54.56
124	62.57
125	65.52
126	65.75
127	68.42
128	73.21
129	74.94
130	80.47
131	82.59
132	83.03
133	83.21
134	86.79
135	114.2
136	114.94
137	119.39
138	157.22
139	159.39
140	172.17
141	175.48
142	191.54
143	216.2
144	232.15
145	255.03
146	273.88
147	313.03
148	408.02
149	461.79
150	479.74
151	578.81
152	599.93
153	607.77
154	648.52
155	652.16
156	712.93
157	752.37
158	759.83
159	813.5
160	817.32
161	872.97
162	1378.42
163	1534.51
164	1575.19
165	1699.73


==> plot-data/runtime-pb12/bin-merge.dat <==
1	0.03
2	0.03
3	0.06
4	0.07
5	0.12
6	0.13
7	0.13
8	0.14
9	0.14
10	0.17
11	0.21
12	0.21
13	0.22
14	0.24
15	0.25
16	0.31
17	0.32
18	0.32
19	0.34
20	0.36
21	0.4
22	0.4
23	0.47
24	0.51
25	0.52
26	0.54
27	0.58
28	0.61
29	0.65
30	0.68
31	0.71
32	0.79
33	0.8
34	0.8
35	0.82
36	0.82
37	0.88
38	1.01
39	1.04
40	1.04
41	1.11
42	1.12
43	1.13
44	1.13
45	1.15
46	1.19
47	1.27
48	1.29
49	1.36
50	1.38
51	1.38
52	1.42
53	1.48
54	1.53
55	1.56
56	1.57
57	1.58
58	1.63
59	1.7
60	1.73
61	1.78
62	1.99
63	2.27
64	2.35
65	2.49
66	2.57
67	2.6
68	2.94
69	3.09
70	3.34
71	3.36
72	3.67
73	3.81
74	4.21
75	4.22
76	4.51
77	5.32
78	6.52
79	7.37
80	7.95
81	9.52
82	10.12
83	10.13
84	10.8
85	10.81
86	10.92
87	10.92
88	10.99
89	11.38
90	11.8
91	12.32
92	13.3
93	15.53
94	16.78
95	16.99
96	18.1
97	20.33
98	23.68
99	23.8
100	24.51
101	25.7
102	26.45
103	27.31
104	31.5
105	32.43
106	32.61
107	34.16
108	36
109	38.34
110	38.84
111	39.78
112	40.49
113	40.49
114	41.42
115	42.2
116	42.57
117	43.51
118	43.84
119	44.07
120	45.81
121	46.92
122	50.07
123	50.56
124	55.11
125	55.87
126	56.01
127	56.09
128	58.6
129	61.93
130	66.08
131	66.97
132	69.34
133	71.95
134	72.15
135	79.47
136	85.43
137	91.52
138	102.74
139	104.52
140	105.11
141	108.16
142	123.34
143	140.22
144	166.52
145	173.61
146	186.81
147	248.79
148	270.3
149	278.69
150	359.48
151	401.93
152	418.82
153	437.73
154	509.36
155	517.14
156	615.5
157	721.27
158	766.22
159	890.13
160	1113.88
161	1203.91
162	1453.29
163	1613.42
164	1620.74


==> plot-data/runtime-pb12/gen-tot.dat <==
1	0.03
2	0.09
3	0.15
4	0.19
5	0.22
6	0.22
7	0.28
8	0.32
9	0.33
10	0.35
11	0.38
12	0.39
13	0.39
14	0.41
15	0.51
16	0.51
17	0.57
18	0.57
19	0.63
20	0.63
21	0.65
22	0.65
23	0.66
24	0.75
25	0.8
26	0.96
27	1
28	1.07
29	1.09
30	1.13
31	1.15
32	1.25
33	1.34
34	1.35
35	1.37
36	1.51
37	1.53
38	1.59
39	1.67
40	1.69
41	1.72
42	1.75
43	1.83
44	1.95
45	2.08
46	2.09
47	2.17
48	2.19
49	2.33
50	2.42
51	2.52
52	2.7
53	2.87
54	3.17
55	3.31
56	3.4
57	3.55
58	3.6
59	3.65
60	3.79
61	4.1
62	4.36
63	4.38
64	4.52
65	4.82
66	4.85
67	4.88
68	5.11
69	5.22
70	6.01
71	6.36
72	6.51
73	6.91
74	6.98
75	9.32
76	9.58
77	10.69
78	12.98
79	13.36
80	14.07
81	14.93
82	14.97
83	15.22
84	17.85
85	18.46
86	19.66
87	20.77
88	21.37
89	24.57
90	24.64
91	24.89
92	25.52
93	25.87
94	28.53
95	29.76
96	30.97
97	31.43
98	34.33
99	36.08
100	36.9
101	37.16
102	38.14
103	38.17
104	38.84
105	39.33
106	39.47
107	39.83
108	39.87
109	40.6
110	40.99
111	42.35
112	42.66
113	42.88
114	42.96
115	43.19
116	44.77
117	46.08
118	50.3
119	52.48
120	52.99
121	56.18
122	58.18
123	60.7
124	63.37
125	68.84
126	69.09
127	69.43
128	73.31
129	80.06
130	80.85
131	106.92
132	110.28
133	112.52
134	117.67
135	117.88
136	122.58
137	122.67
138	125.6
139	133.51
140	135.09
141	138.43
142	148.46
143	261.33
144	274.4
145	341.9
146	351.3
147	361.4
148	365.55
149	372.15
150	376.33
151	385.77
152	437.22
153	481.12
154	545.15
155	571.33
156	719.6
157	727.54
158	791.39
159	796.79
160	922.23
161	967.88
162	1109.42
163	1284.29
164	1450.44
165	1656.63


==> plot-data/runtime-pb12/sorter.dat <==
1	0.03
2	0.04
3	0.06
4	0.07
5	0.14
6	0.22
7	0.24
8	0.24
9	0.29
10	0.29
11	0.37
12	0.49
13	0.51
14	0.54
15	0.55
16	0.59
17	0.64
18	0.67
19	0.74
20	0.77
21	0.79
22	0.91
23	0.93
24	1.25
25	1.25
26	1.48
27	1.52
28	1.63
29	1.64
30	2.03
31	2.19
32	2.2
33	2.21
34	2.21
35	2.28
36	2.34
37	2.36
38	2.38
39	2.54
40	2.81
41	2.94
42	3
43	3.01
44	3.29
45	3.3
46	3.69
47	3.9
48	3.99
49	4.02
50	4.17
51	4.24
52	4.48
53	4.48
54	4.53
55	4.61
56	4.75
57	4.9
58	5.17
59	5.22
60	5.4
61	5.79
62	5.85
63	6.28
64	6.29
65	6.42
66	6.55
67	6.7
68	7.21
69	7.29
70	7.98
71	8.62
72	9.36
73	9.41
74	12.41
75	13.96
76	14.14
77	15.38
78	15.83
79	15.98
80	20.76
81	20.85
82	21.1
83	21.34
84	23.28
85	26.57
86	33.69
87	38.39
88	45.09
89	46.22
90	46.33
91	48.78
92	51.01
93	52.51
94	56.52
95	97.34
96	124.14
97	127.87
98	130.22
99	133.9
100	135.67
101	157.84
102	162.23
103	164.75
104	182.53
105	184.78
106	194.04
107	194.63
108	207.88
109	214.6
110	218.15
111	221.44
112	226.25
113	232.01
114	235.62
115	240.51
116	249.63
117	257.88
118	263.59
119	267.64
120	267.8
121	292.55
122	299.83
123	330.3
124	369.28
125	437.72
126	445.54
127	488.98
128	546.17
129	595.71
130	672.23
131	688.73
132	750.54
133	813.03
134	843.47
135	849.53
136	890.36
137	891.88
138	1070.34
139	1154.32
140	1232.22
141	1318.01
142	1405.37
143	1409.08
144	1426.55
145	1684.36
146	1744.13


==> plot-data/runtime-pb12/swc.dat <==
1	0.02
2	0.12
3	0.14
4	0.2
5	0.23
6	0.24
7	0.28
8	0.3
9	0.35
10	0.41
11	0.42
12	0.42
13	0.47
14	0.61
15	0.62
16	0.63
17	0.72
18	0.75
19	0.76
20	0.76
21	0.8
22	0.82
23	0.92
24	0.97
25	1.06
26	1.09
27	1.23
28	1.26
29	1.27
30	1.42
31	1.54
32	1.61
33	1.67
34	1.68
35	1.74
36	1.77
37	1.86
38	1.91
39	1.98
40	2.28
41	2.29
42	2.53
43	2.64
44	2.84
45	2.96
46	3.05
47	3.29
48	3.72
49	4.05
50	4.16
51	4.16
52	4.2
53	4.62
54	4.67
55	5.28
56	5.5
57	5.95
58	6.75
59	6.9
60	7.82
61	8.07
62	8.38
63	8.97
64	9.32
65	9.46
66	9.86
67	10.43
68	11.45
69	12.06
70	12.22
71	12.45
72	14.21
73	14.66
74	15.88
75	16.56
76	17.31
77	19.16
78	20.16
79	21.29
80	21.71
81	22.14
82	23.71
83	35.67
84	39.53
85	40.15
86	49.55
87	49.78
88	53.93
89	59.76
90	62.65
91	64.65
92	65.14
93	66.57
94	68.19
95	68.46
96	69.39
97	71.63
98	72.28
99	72.49
100	76.47
101	77.01
102	78.87
103	83.41
104	83.62
105	86.28
106	88.01
107	88.76
108	89.69
109	90.32
110	90.79
111	91.24
112	93.07
113	93.36
114	95.98
115	99.52
116	102.26
117	104.71
118	116.83
119	122.41
120	162.55
121	173.08
122	189.17
123	198.43
124	210.38
125	213.6
126	217.27
127	222.05
128	223.63
129	231.54
130	246.51
131	252.83
132	279.61
133	286.34
134	296.71
135	355.01
136	436.25
137	484.13
138	511.96
139	534.37
140	554.69
141	641.76
142	865.73
143	866.62
144	871.6
145	922.21
146	961.22
147	1119.4
148	1250.77
149	1445.18
150	1478.87
151	1780.43


==> plot-data/runtime-pb12/watchdog.dat <==
1	0.06
2	0.06
3	0.07
4	0.12
5	0.13
6	0.15
7	0.16
8	0.17
9	0.18
10	0.25
11	0.25
12	0.27
13	0.29
14	0.3
15	0.36
16	0.37
17	0.39
18	0.4
19	0.41
20	0.41
21	0.42
22	0.43
23	0.46
24	0.47
25	0.52
26	0.57
27	0.6
28	0.6
29	0.61
30	0.68
31	0.76
32	0.77
33	0.8
34	0.84
35	0.85
36	0.89
37	0.96
38	1.02
39	1.03
40	1.05
41	1.06
42	1.17
43	1.2
44	1.21
45	1.22
46	1.27
47	1.27
48	1.27
49	1.33
50	1.36
51	1.49
52	1.5
53	1.57
54	1.84
55	1.93
56	1.95
57	2.27
58	2.3
59	2.33
60	2.33
61	2.34
62	2.35
63	2.39
64	2.52
65	2.54
66	2.58
67	2.64
68	2.88
69	3.03
70	3.06
71	3.38
72	3.53
73	3.97
74	4.13
75	4.24
76	4.87
77	5.11
78	5.75
79	5.82
80	6.24
81	6.52
82	6.56
83	7.39
84	7.72
85	8.12
86	10.02
87	11.15
88	11.21
89	11.21
90	11.66
91	11.97
92	12.99
93	14.01
94	14.68
95	17.62
96	18.65
97	21.18
98	24.02
99	27.63
100	29.84
101	30.19
102	30.29
103	31.29
104	31.53
105	33.39
106	34.55
107	34.56
108	34.69
109	35.39
110	36.63
111	37.18
112	37.9
113	38.85
114	41.52
115	44.77
116	47.13
117	49.14
118	50.8
119	52.28
120	55.51
121	57.05
122	59.06
123	60.07
124	61.53
125	61.7
126	62.42
127	62.6
128	64.78
129	65.5
130	66.7
131	74.39
132	75.82
133	77.26
134	79.16
135	88.12
136	88.14
137	88.31
138	95.06
139	96.64
140	96.94
141	97.23
142	101.44
143	107.35
144	115.45
145	124.57
146	126.34
147	130.48
148	137.03
149	204.11
150	237.41
151	284.51
152	325.75
153	434.37
154	680.44
155	737.69
156	767.78
157	768.08
158	780.25
159	1049.46
160	1170.91
161	1198.88
162	1257.17
163	1293.25
164	1536.93


==> plot-data/runtime-pedigree/adder.dat <==
1	2.42
2	2.58
3	2.67
4	3.65
5	3.96
6	4.55
7	6.38
8	7.05
9	28.04
10	48.92
11	71.99
12	415.65


==> plot-data/runtime-pedigree/bdd.dat <==
1	1.74
2	1.81
3	2.02
4	2.73
5	3
6	3.76
7	3.84
8	4.54
9	5.06
10	12.38
11	12.43
12	15.82
13	16.11
14	16.6
15	17.26
16	17.38
17	17.47
18	17.49
19	17.85
20	19.04
21	19.05
22	19.64
23	20.53
24	21.69
25	22.21
26	22.96
27	23.12
28	24.01
29	25.37
30	25.5
31	26.25
32	26.71
33	28.34
34	28.49
35	29.72
36	32.55
37	34.01
38	34.88
39	35.1
40	38.17
41	38.27
42	40.33
43	41.43
44	41.68
45	41.8
46	43.79
47	44.13
48	45.02
49	45.64
50	52.25
51	53.97
52	55.83
53	58.56
54	59.02
55	66.36
56	67.35
57	68.3
58	69.29
59	69.48
60	74.05
61	77.82
62	80.12
63	82.97
64	86.55
65	87.5
66	87.63
67	88.32
68	91.2
69	92.34
70	93.73
71	96.62
72	99.65
73	104.85
74	105.61
75	107
76	107.09
77	107.21
78	107.9
79	112.51
80	116.12
81	116.15
82	123.55
83	125.02
84	127.35
85	136.35
86	137.82
87	139.66
88	143.49
89	143.61
90	145.68
91	147.41
92	157.49
93	169.39
94	179.35
95	190.32
96	197.77
97	202.73
98	204.12
99	209.75
100	212.64
101	213.54
102	213.86
103	218.6
104	223.07
105	230.59
106	238.28
107	241.39
108	244.76
109	257.23
110	265.24
111	273.46
112	284.52
113	285.32
114	293.94
115	300.05
116	312.51
117	335.67
118	338.54
119	354.99
120	380.58
121	490.76
122	494.6
123	505.75
124	547.7
125	568.22
126	592.08
127	684.94
128	686.17
129	734.72
130	737.36
131	760.47
132	778.11
133	843.43
134	862.44
135	866.38
136	913
137	913.41
138	913.48
139	923.95
140	938.64
141	991.92
142	1010.41
143	1063.3
144	1084.38
145	1112.3
146	1129.07
147	1193.63
148	1354.92
149	1393.9
150	1405.49
151	1446.96
152	1486.26
153	1664.54
154	1771.56


==> plot-data/runtime-pedigree/bin-merge.dat <==
1	8.07
2	8.27
3	9
4	9.74
5	10.29
6	10.68
7	10.88
8	13.27
9	13.94
10	46.84
11	57.86
12	109.1
13	120.72
14	169.7
15	175.61
16	188.32
17	234.59
18	242.36
19	246.88
20	251.43
21	252.52
22	253.1
23	284.55
24	290.58
25	291.64
26	307.34
27	311.86
28	313.38
29	326.78
30	327.74
31	330.41
32	356.99
33	362
34	369.73
35	369.89
36	382.9
37	386.5
38	426.7
39	449.05
40	466.05
41	483.12
42	501.83
43	521.17
44	524.17
45	549.67
46	556.63
47	567.97
48	609.51
49	628
50	639.58
51	672.76
52	706.54
53	789.33
54	792.81
55	820.51
56	823.27
57	843.76
58	859.06
59	860.73
60	871.53
61	924
62	976.48
63	1017.44
64	1047
65	1049.6
66	1078.3
67	1150.85
68	1181.11
69	1237.91
70	1286.83
71	1370.57
72	1429.85
73	1644.26
74	1655.15
75	1660.17
76	1722.14
77	1742.57
78	1783.78


==> plot-data/runtime-pedigree/gen-tot.dat <==
1	2.43
2	2.51
3	2.68
4	2.96
5	3.68
6	3.87
7	4.05
8	4.35
9	5.3
10	13.36
11	13.48
12	14.17
13	14.53
14	15.03
15	16.23
16	16.63
17	16.85
18	16.89
19	18.53
20	19.44
21	20.05
22	21.64
23	22.36
24	23.45
25	23.9
26	24.13
27	24.17
28	24.64
29	25.44
30	25.7
31	26.89
32	28.44
33	28.56
34	29.36
35	29.45
36	30.3
37	30.81
38	31.32
39	31.98
40	33.7
41	34.02
42	34.71
43	35.82
44	35.88
45	36.08
46	37.97
47	38.72
48	41.92
49	43.17
50	43.8
51	44.23
52	45.44
53	48.98
54	50.2
55	52.73
56	52.79
57	58.92
58	63.06
59	63.48
60	65.21
61	67.8
62	68.17
63	68.67
64	70.84
65	73.74
66	74.85
67	76.21
68	81.81
69	82.08
70	82.42
71	83.31
72	84.77
73	85.51
74	86.38
75	89.36
76	91.21
77	91.81
78	91.94
79	94.82
80	94.91
81	96.72
82	102.01
83	108.59
84	109.08
85	111.33
86	117.92
87	119.43
88	120.74
89	122.74
90	125.46
91	127.57
92	130
93	139.45
94	139.87
95	140.03
96	150.16
97	154.54
98	159.16
99	160.88
100	163.46
101	164.75
102	171.01
103	174.5
104	174.98
105	175.85
106	183.98
107	187.17
108	194.1
109	203.12
110	209.89
111	214.11
112	219.2
113	229.9
114	234.66
115	247.12
116	249.81
117	261.75
118	270.52
119	284.12
120	288.88
121	309.67
122	316.75
123	330.47
124	333.55
125	340.3
126	363.51
127	397.57
128	401.73
129	437.75
130	480.12
131	486.53
132	504.56
133	553.12
134	555.85
135	562.19
136	574.68
137	597.69
138	674.11
139	675.16
140	675.99
141	701.3
142	729.32
143	765.67
144	768.42
145	782.34
146	790.55
147	820.17
148	851.55
149	857.19
150	863.54
151	978.43
152	1021.29
153	1036.47
154	1072.91
155	1098.63
156	1223.16
157	1253.74
158	1666.53


==> plot-data/runtime-pedigree/sorter.dat <==
1	1343.71
2	1767.08


==> plot-data/runtime-pedigree/swc.dat <==
1	11.88
2	12.33
3	16.36
4	18.78
5	27.1
6	32.04
7	33.52
8	43.25
9	46.04
10	54.09
11	114.83
12	717.91
13	929.9
14	1522.17


==> plot-data/runtime-pedigree/watchdog.dat <==
1	23.05
2	23.22
3	23.98
4	25.11
5	25.69
6	26.53
7	26.68
8	27.71
9	27.87
10	40.63
11	52.11
12	221.81
13	228.3
14	234.03
15	239.3
16	244.27
17	245.74
18	249.99
19	252.49
20	255.44
21	259.37
22	265.09
23	265.76
24	266.56
25	267.5
26	269.88
27	282.1
28	293.72
29	295.78
30	295.82
31	341.93
32	347.78
33	355.24
34	377.26
35	379.35
36	398.96
37	399.58
38	410.34
39	443.84
40	450.34
41	499.52
42	554.36
43	583.18
44	586.62
45	604.78
46	753.86
47	881.9
48	1225.11


==> plot-data/var-pb12/adder.dat <==
1	171
2	679
3	685
4	685
5	687
6	687
7	691
8	691
9	693
10	693
11	695
12	697
13	697
14	697
15	699
16	701
17	703
18	705
19	707
20	707
21	709
22	713
23	713
24	719
25	721
26	721
27	723
28	723
29	727
30	739
31	751
32	1037
33	1039
34	1047
35	1051
36	1055
37	1061
38	1061
39	1061
40	1063
41	1065
42	1067
43	1071
44	1073
45	1075
46	1075
47	1075
48	1076
49	1077
50	1077
51	1081
52	1083
53	1085
54	1085
55	1087
56	1089
57	1089
58	1105
59	1107
60	1109
61	1125
62	1137
63	2326
64	2434
65	2599
66	3238
67	3244
68	3352
69	3468
70	4115
71	4196
72	4332
73	5306
74	5442
75	5587
76	6718
77	6882
78	7312
79	8268
80	8296
81	8378
82	8432
83	11146
84	11157
85	11159
86	11190
87	11194
88	11232
89	11271
90	11626
91	12404
92	13232
93	14340
94	14794
95	15547
96	15647
97	15670
98	17310
99	17450
100	18014
101	18273
102	18410
103	18879
104	19666
105	19886
106	20156
107	22106
108	22506
109	23062
110	23062
111	23672
112	27466
113	27908
114	28561
115	30229
116	30998
117	33186
118	35186
119	36476
120	37082
121	43268
122	45682
123	47182
124	47858
125	48949
126	50300
127	52974
128	53372
129	53380
130	53822
131	53822
132	56570
133	58232
134	59484
135	60504
136	60608
137	62410
138	67414
139	68752
140	70494
141	71242
142	72954
143	75662
144	80399
145	80437
146	80437
147	87332
148	90512
149	90922
150	93348
151	93384
152	99638
153	102298
154	102925
155	102964
156	102964
157	105079
158	105079
159	108506
160	110666
161	119862
162	121074
163	122112
164	128759
165	129221
166	129261
167	133592
168	136420
169	139160
170	143258
171	149910
172	158962
173	160420
174	184946
175	185274
176	185894
177	187574
178	188114
179	189434
180	190874
181	192902
182	192962
183	193698
184	204182
185	212751
186	252163
187	262220
188	274282
189	278687
190	278687
191	345891
192	388519
193	413072
194	422192
195	427792
196	428112
197	432192
198	453011
199	461539
200	508839
201	508887
202	508887
203	508887
204	509014
205	582174
206	856600
207	866300
208	869800
209	872300
210	894600
211	1133387
212	2591316
213	3007245
214	3320868


==> plot-data/var-pb12/bdd.dat <==
1	177
2	1334
3	1706
4	1728
5	1758
6	1786
7	1812
8	1838
9	1854
10	1886
11	1896
12	1898
13	1902
14	1904
15	1910
16	1912
17	1918
18	1922
19	1927
20	1928
21	1934
22	1942
23	1954
24	1962
25	1969
26	1972
27	1976
28	2010
29	2022
30	2036
31	2058
32	2084
33	2116
34	2158
35	2758
36	2932
37	3111
38	3394
39	3596
40	3836
41	3854
42	4095
43	4244
44	4312
45	4324
46	4374
47	4415
48	4423
49	4430
50	4432
51	4437
52	4457
53	4466
54	4467
55	4478
56	4478
57	4485
58	4489
59	4515
60	4517
61	4526
62	4529
63	4558
64	4558
65	4580
66	4581
67	4583
68	4611
69	4619
70	4685
71	4686
72	4712
73	4745
74	4820
75	5854
76	6160
77	6817
78	7254
79	7560
80	8441
81	8718
82	9366
83	14415
84	14470
85	14937
86	14963
87	15000
88	15174
89	15226
90	17346
91	17451
92	17469
93	20502
94	20589
95	21772
96	22941
97	24454
98	24542
99	25444
100	26466
101	27650
102	28972
103	29004
104	29444
105	32527
106	33389
107	35057
108	35152
109	36826
110	37232
111	44858
112	47288
113	54785
114	57014
115	58032
116	59528
117	65764
118	70264
119	74152
120	86687
121	93482
122	102690
123	113439
124	113477
125	113477
126	116124
127	119025
128	120041
129	131436
130	131472
131	134980
132	136267
133	144378
134	145245
135	145284
136	145284
137	148099
138	148099
139	151672
140	163802
141	167156
142	182381
143	182421
144	194806
145	208628
146	218674
147	246795
148	250542
149	272822
150	280397
151	295762
152	298267
153	313424
154	315082
155	316136
156	321614
157	327722
158	331694
159	337522
160	341827
161	344410
162	348072
163	359456
164	373573
165	377252
166	378674
167	380354
168	382382
169	385034
170	386024
171	393807
172	393807
173	403034
174	410597
175	447409
176	463940
177	487515
178	509188
179	517832
180	538461
181	549039
182	594714
183	650575
184	705914
185	718879
186	718927
187	718927
188	718927
189	719094
190	740694
191	822079
192	822494
193	872790
194	1014221
195	1125982
196	1179112
197	1187264
198	1195512
199	1202672
200	1214912
201	1250552
202	1367378
203	1377306
204	1388246
205	1483282
206	1602027
207	3167050
208	3178000
209	3201150
210	3221050
211	3241800
212	3654288
213	4241073
214	4693708


==> plot-data/var-pb12/bin-merge.dat <==
1	258
2	1524
3	1527
4	1553
5	1565
6	1571
7	1576
8	1577
9	1587
10	1589
11	1594
12	1598
13	1599
14	1601
15	1603
16	1604
17	1617
18	1622
19	1625
20	1632
21	1637
22	1637
23	1639
24	1692
25	1701
26	1719
27	1728
28	1787
29	1813
30	1843
31	1865
32	2141
33	2627
34	2631
35	2634
36	2635
37	2643
38	2653
39	2657
40	2677
41	2678
42	2694
43	2718
44	2721
45	2734
46	2734
47	2734
48	2745
49	2780
50	2792
51	2810
52	2810
53	2817
54	2853
55	2854
56	2867
57	2944
58	2944
59	2947
60	2958
61	2964
62	2979
63	3734
64	3914
65	4852
66	4885
67	5026
68	5206
69	5619
70	5963
71	6396
72	6638
73	7968
74	8210
75	9886
76	10191
77	10708
78	11986
79	12032
80	12291
81	13404
82	13413
83	13509
84	13525
85	13552
86	13632
87	13685
88	14263
89	19829
90	24121
91	25336
92	25546
93	25766
94	25786
95	25900
96	26033
97	28422
98	29000
99	29576
100	34286
101	35500
102	35568
103	35640
104	36447
105	36996
106	38400
107	41423
108	42418
109	43708
110	45158
111	50024
112	50344
113	54793
114	56792
115	61194
116	62810
117	70811
118	75556
119	78265
120	82644
121	86382
122	88211
123	90277
124	93786
125	97604
126	98752
127	120822
128	133589
129	140882
130	151424
131	156272
132	163950
133	166622
134	167129
135	167167
136	167167
137	169555
138	179294
139	193142
140	193858
141	193894
142	194667
143	202282
144	202547
145	204432
146	212758
147	214015
148	214054
149	214054
150	218604
151	218604
152	223182
153	225291
154	235694
155	236797
156	239276
157	244673
158	257706
159	268766
160	268806
161	293011
162	299726
163	309725
164	312722
165	337222
166	339026
167	352794
168	354222
169	383966
170	434642
171	447004
172	459047
173	459630
174	469050
175	475916
176	479208
177	483224
178	530222
179	537119
180	580877
181	580877
182	690386
183	702590
184	708656
185	719621
186	794477
187	809884
188	888702
189	895871
190	915925
191	917456
192	942644
193	945407
194	960384
195	1060194
196	1060242
197	1060242
198	1060242
199	1060474
200	1213014
201	2201436
202	2286998
203	2318897
204	2345000
205	2363567
206	2390053
207	5396381
208	5482557
209	5544223
210	5566706
211	5601588
212	5824286
213	6263180
214	6924573


==> plot-data/var-pb12/gen-tot.dat <==
1	458
2	876
3	895
4	895
5	896
6	900
7	900
8	905
9	909
10	913
11	915
12	918
13	921
14	921
15	921
16	923
17	924
18	926
19	927
20	929
21	931
22	932
23	935
24	936
25	942
26	944
27	944
28	951
29	968
30	973
31	979
32	1514
33	1516
34	1519
35	1522
36	1524
37	1524
38	1531
39	1533
40	1533
41	1537
42	1542
43	1543
44	1543
45	1546
46	1553
47	1553
48	1554
49	1556
50	1562
51	1564
52	1564
53	1567
54	1572
55	1576
56	1578
57	1581
58	1588
59	1588
60	1593
61	1601
62	2966
63	3306
64	4054
65	4394
66	5196
67	5838
68	6516
69	7158
70	8158
71	9153
72	9958
73	10953
74	12410
75	13608
76	13767
77	13971
78	14039
79	14193
80	14202
81	14242
82	15454
83	17243
84	23267
85	23925
86	24764
87	26789
88	28489
89	28598
90	30570
91	31128
92	31863
93	34700
94	35354
95	37344
96	43214
97	46437
98	46856
99	47616
100	49928
101	49930
102	52638
103	53234
104	59281
105	68756
106	75682
107	76425
108	77574
109	78159
110	81606
111	82442
112	86426
113	86641
114	88078
115	89381
116	95028
117	98314
118	99164
119	104230
120	118396
121	120037
122	121922
123	124397
124	125758
125	129787
126	132170
127	134672
128	136340
129	142812
130	145907
131	147887
132	157022
133	162708
134	164437
135	167849
136	169050
137	178007
138	186562
139	191474
140	191874
141	203137
142	203413
143	209779
144	210896
145	213974
146	222238
147	233209
148	233247
149	233247
150	239654
151	244970
152	270034
153	270070
154	280527
155	285654
156	285769
157	296399
158	296918
159	298655
160	298694
161	298694
162	302654
163	304644
164	304644
165	317148
166	327261
167	333843
168	375086
169	375126
170	384368
171	402222
172	404282
173	404916
174	433710
175	468765
176	498722
177	790543
178	799274
179	809714
180	811117
181	811117
182	820334
183	821714
184	868409
185	1001616
186	1002869
187	1130924
188	1338456
189	1480274
190	1480322
191	1480322
192	1480322
193	1480634
194	1693654
195	1913433
196	1946798
197	1951309
198	1978919
199	2000395
200	2387421
201	3248497
202	3300847
203	3596312
204	4347499
205	4347550
206	4374699
207	4408600
208	4434000
209	5580953
210	7522325
211	8359530
212	8730836
213	9024951
214	9670253


==> plot-data/var-pb12/sorter.dat <==
1	304
2	2220
3	5014
4	5185
5	5310
6	5932
7	6134
8	6315
9	6646
10	6942
11	8110
12	8396
13	8398
14	8454
15	8820
16	8870
17	9056
18	9531
19	9669
20	9903
21	10167
22	10220
23	10230
24	10273
25	10342
26	10388
27	10480
28	10503
29	10534
30	10588
31	10771
32	10779
33	10812
34	10924
35	10929
36	11004
37	11154
38	11163
39	11188
40	11247
41	11528
42	11694
43	11985
44	12205
45	12501
46	12766
47	13318
48	14342
49	15366
50	15918
51	16163
52	16890
53	17770
54	18082
55	18250
56	18307
57	18352
58	18530
59	18547
60	18687
61	18812
62	18977
63	19062
64	19088
65	19097
66	19228
67	19678
68	19725
69	19869
70	19892
71	20035
72	20075
73	20155
74	20177
75	20247
76	20790
77	20864
78	21047
79	21161
80	21654
81	23223
82	23309
83	23325
84	27340
85	29986
86	30762
87	31302
88	31474
89	31660
90	32256
91	38086
92	45494
93	45968
94	51531
95	52780
96	53088
97	53862
98	54891
99	55509
100	56333
101	72374
102	75538
103	76012
104	76060
105	80132
106	81777
107	84237
108	92920
109	112739
110	113717
111	123258
112	123332
113	138208
114	144341
115	152261
116	152299
117	152299
118	166754
119	176930
120	176966
121	184201
122	185626
123	193822
124	194971
125	195010
126	195010
127	199484
128	199484
129	203276
130	204600
131	228082
132	233665
133	244844
134	244884
135	245766
136	285758
137	289610
138	295312
139	320217
140	331177
141	359573
142	364527
143	430514
144	451234
145	468744
146	469153
147	529073
148	529073
149	599222
150	626024
151	627966
152	645727
153	655547
154	656677
155	658712
156	732647
157	737650
158	744837
159	785767
160	806790
161	826430
162	876368
163	912734
164	922442
165	934705
166	965676
167	965724
168	965724
169	965724
170	965938
171	1027187
172	1057726
173	1104870
174	1166348
175	1303717
176	1515041
177	1560986
178	1590137
179	1621143
180	1723838
181	1844700
182	1911637
183	1964274
184	1994551
185	2152679
186	2218367
187	2262002
188	2409768
189	2440099
190	2708336
191	3069836
192	3108108
193	3129707
194	3195974
195	3206990
196	3211188
197	3733994
198	3743202
199	4032430
200	4115487
201	4923949
202	5234437
203	5714812
204	6306795
205	8117225
206	8333784
207	8375411
208	8391878
209	8414459
210	19579326
211	19974564
212	20078484
213	20391943
214	20642273


==> plot-data/var-pb12/swc.dat <==
1	1327
2	3069
3	3069
4	3069
5	3069
6	3069
7	3069
8	3069
9	3069
10	3069
11	3069
12	3069
13	3069
14	3069
15	3069
16	3069
17	3069
18	3069
19	3069
20	3069
21	3069
22	3069
23	3069
24	3069
25	3069
26	3069
27	3069
28	3069
29	3069
30	3069
31	3069
32	3862
33	5102
34	5188
35	6428
36	6596
37	6859
38	6859
39	6859
40	6859
41	6859
42	6859
43	6859
44	6859
45	6859
46	6859
47	6859
48	6859
49	6859
50	6859
51	6859
52	6859
53	6859
54	6859
55	6859
56	6859
57	6859
58	6859
59	6859
60	6859
61	6859
62	6859
63	6859
64	6859
65	6859
66	6859
67	8210
68	9802
69	10174
70	11416
71	12324
72	18002
73	20152
74	22227
75	22457
76	22674
77	23158
78	23220
79	23679
80	25010
81	51459
82	64424
83	65834
84	71161
85	72691
86	79964
87	81305
88	81552
89	87440
90	89894
91	93152
92	93450
93	95730
94	102044
95	104670
96	109712
97	126046
98	147968
99	164618
100	176886
101	203082
102	223324
103	231635
104	246725
105	267010
106	274720
107	285652
108	296082
109	313328
110	318628
111	371878
112	395094
113	411976
114	424170
115	425944
116	437231
117	437269
118	437269
119	448542
120	503870
121	505091
122	505968
123	506004
124	510803
125	512147
126	518670
127	524712
128	532397
129	540570
130	555462
131	556762
132	559981
133	560020
134	560020
135	571129
136	571129
137	586223
138	606292
139	608828
140	621948
141	628871
142	628992
143	632052
144	655550
145	655629
146	662522
147	666234
148	703349
149	703389
150	707300
151	741130
152	766304
153	790547
154	793261
155	803136
156	837704
157	989176
158	1013779
159	1148378
160	1150818
161	1196214
162	1376165
163	1457638
164	1521983
165	1521983
166	1698914
167	1880151
168	1965912
169	1994850
170	2122135
171	2194164
172	2196096
173	2234370
174	2323021
175	2344152
176	2509429
177	2777271
178	2777319
179	2777319
180	2777319
181	2777878
182	3177630
183	3347184
184	3850925
185	4117709
186	4243172
187	5177385
188	6194699
189	7682762
190	9278138
191	9585846
192	9813406
193	9984082
194	10041416
195	13996861
196	14106846
197	16373715
198	18147540
199	24681779
200	27493032
201	27657914
202	28273206
203	28911224
204	29435824
205	33970083
206	37930660


==> plot-data/var-pb12/watchdog.dat <==
1	377
2	2667
3	2678
4	2712
5	2716
6	2725
7	2746
8	2759
9	2770
10	2772
11	2782
12	2803
13	2804
14	2806
15	2808
16	2827
17	2862
18	2869
19	2894
20	2896
21	2903
22	2925
23	2937
24	2986
25	2998
26	3007
27	3010
28	3036
29	3045
30	3119
31	3133
32	3245
33	4703
34	4725
35	4799
36	4803
37	4882
38	4884
39	4884
40	4891
41	4908
42	4921
43	4940
44	5003
45	5009
46	5012
47	5023
48	5045
49	5058
50	5066
51	5070
52	5090
53	5104
54	5121
55	5130
56	5132
57	5142
58	5144
59	5294
60	5300
61	5302
62	5398
63	5531
64	5536
65	6808
66	7151
67	7202
68	7358
69	7811
70	7961
71	8596
72	9103
73	10630
74	11137
75	13054
76	13674
77	15704
78	16040
79	16324
80	19643
81	21096
82	21230
83	26826
84	31005
85	31155
86	31344
87	31600
88	31788
89	31895
90	35671
91	38464
92	38550
93	39411
94	39614
95	41324
96	41394
97	42300
98	45146
99	49622
100	53706
101	55857
102	56670
103	62714
104	64810
105	68634
106	69830
107	73308
108	74624
109	78178
110	78589
111	81320
112	81856
113	92462
114	93248
115	104821
116	109673
117	109776
118	121210
119	123794
120	124184
121	139985
122	148896
123	149910
124	153352
125	153382
126	173096
127	209630
128	227310
129	239975
130	247300
131	249722
132	256697
133	257597
134	262298
135	287276
136	292670
137	297006
138	298082
139	298284
140	302828
141	307562
142	310832
143	318566
144	323243
145	323281
146	323281
147	374776
148	374812
149	380394
150	411586
151	413977
152	414016
153	414016
154	422949
155	422949
156	430767
157	451562
158	459899
159	482017
160	486974
161	512122
162	519947
163	519987
164	558836
165	571126
166	617240
167	631949
168	633718
169	635682
170	650444
171	659320
172	667134
173	691267
174	711831
175	730292
176	776225
177	945692
178	981854
179	996651
180	1001333
181	1018192
182	1018729
183	1049378
184	1069048
185	1076330
186	1089219
187	1093466
188	1124819
189	1124819
190	1138508
191	1392335
192	1568341
193	1605577
194	1858305
195	2052633
196	2052681
197	2052681
198	2052681
199	2053102
200	2266898
201	2339713
202	2348526
203	2359130
204	2380880
205	2411172
206	4577891
207	5118921
208	5190032
209	5200568
210	5226325
211	5390246
212	10445498
213	12123863
214	13411242


==> plot-data/var-pedigree/adder.dat <==
1	80111
2	80111
3	80433
4	80433
5	80638
6	80638
7	80913
8	80913
9	119733
10	119733
11	119803
12	119803
13	119914
14	119914
15	120037
16	120037
17	120106
18	120106
19	121507
20	121507
21	121557
22	121557
23	121767
24	121767
25	121957
26	121957
27	121975
28	121975
29	121988
30	121988
31	122143
32	122143
33	122190
34	122190
35	122309
36	122309
37	122498
38	122498
39	134095
40	134095
41	134555
42	134555
43	134650
44	134650
45	134873
46	134873
47	134905
48	134905
49	187502
50	187502
51	187649
52	187649
53	192254
54	192254
55	192291
56	192291
57	192309
58	192309
59	192414
60	192414
61	192527
62	192527
63	193840
64	193840
65	194386
66	194386
67	194405
68	194405
69	194412
70	194412
71	194617
72	194617
73	195316
74	195316
75	195429
76	195429
77	195613
78	195613
79	195933
80	195933
81	195938
82	195938
83	375198
84	375198
85	375323
86	375323
87	375338
88	375338
89	375463
90	375463
91	375495
92	375495
93	375515
94	375515
95	375555
96	375555
97	375593
98	375593
99	375703
100	375703
101	375731
102	375731
103	375811
104	375811
105	375823
106	375823
107	375850
108	375850
109	375964
110	375964
111	376104
112	376104
113	378432
114	378432
115	378678
116	378678
117	378886
118	378886
119	378918
120	378918
121	379068
122	379068
123	379313
124	379313
125	379328
126	379328
127	379475
128	379475
129	379533
130	379533
131	379720
132	379720
133	379970
134	379970
135	380057
136	380057
137	380109
138	380109
139	380145
140	380145
141	380440
142	380440
143	380977
144	380977
145	381388
146	381388
147	381624
148	381624
149	381677
150	381677
151	381760
152	381760
153	381872
154	381872
155	382135
156	382135
157	382143
158	382143
159	382248
160	382248
161	382319
162	382319
163	382361
164	382361
165	382386
166	382386
167	382457
168	382457
169	383209
170	383209
171	383439
172	383439


==> plot-data/var-pedigree/bdd.dat <==
1	69784
2	70108
3	70910
4	71232
5	71317
6	71643
7	71848
8	72172
9	120443
10	120733
11	144850
12	145128
13	154454
14	154711
15	154734
16	154985
17	159810
18	160096
19	161596
20	161884
21	163263
22	163539
23	170962
24	171216
25	178454
26	178718
27	179721
28	179995
29	180775
30	181341
31	181488
32	182052
33	184258
34	184534
35	190530
36	190794
37	191595
38	191865
39	207369
40	207641
41	210483
42	210745
43	214836
44	215100
45	230140
46	230420
47	232026
48	232298
49	249746
50	250006
51	254568
52	254832
53	342680
54	343192
55	375496
56	376006
57	380187
58	380695
59	399163
60	399667
61	399817
62	400325
63	413151
64	413655
65	431555
66	432061
67	436957
68	437465
69	438083
70	438587
71	452136
72	452646
73	468970
74	469472
75	472582
76	472812
77	476914
78	477416
79	486357
80	486863
81	506081
82	506283
83	528930
84	529428
85	531092
86	531308
87	531737
88	532235
89	564012
90	564216
91	565601
92	565805
93	572934
94	573136
95	573323
96	573539
97	575091
98	575305
99	581380
100	581596
101	594047
102	594257
103	613947
104	614137
105	629356
106	629590
107	634956
108	635158
109	636857
110	637049
111	665615
112	665813
113	943771
114	944239
115	944879
116	945339
117	955378
118	955842
119	1070316
120	1070778
121	1071430
122	1071868
123	1073006
124	1073456
125	1073835
126	1074291
127	1089870
128	1090326
129	1149266
130	1149700
131	1197251
132	1197699
133	1205883
134	1206319
135	1244058
136	1244490
137	1271449
138	1271893
139	1276427
140	1276865
141	1383871
142	1384301
143	1577679
144	1578089
145	1597120
146	1597524
147	1753959
148	1754367
149	1778593
150	1778985
151	1794408
152	1794798
153	1795611
154	1796025
155	1798738
156	1799120
157	1872209
158	1872599
159	1941774
160	1942168
161	2020164
162	2020546
163	2053889
164	2054273
165	2107483
166	2107869
167	2124114
168	2124490
169	2142829
170	2143203
171	2179100
172	2179476


==> plot-data/var-pedigree/bin-merge.dat <==
1	195330
2	195359
3	195905
4	196132
5	212567
6	212717
7	212746
8	212922
9	329221
10	329754
11	329846
12	329901
13	742555
14	743877
15	855107
16	855204
17	876478
18	876581
19	895201
20	895317
21	897180
22	897391
23	899756
24	900499
25	903970
26	907321
27	932121
28	932237
29	936991
30	937107
31	953603
32	953719
33	961431
34	963964
35	965781
36	965897
37	990735
38	990825
39	996560
40	999089
41	999695
42	999811
43	1009140
44	1009256
45	1192196
46	1192299
47	1192942
48	1193045
49	1223239
50	1226229
51	1229356
52	1229459
53	2377015
54	2382163
55	2396242
56	2397431
57	2415754
58	2415837
59	2451318
60	2451401
61	2488703
62	2490292
63	2495565
64	2497154
65	2507157
66	2507240
67	2507283
68	2508709
69	2512431
70	2516007
71	2517993
72	2523225
73	2525741
74	2530973
75	2555177
76	2562629
77	2584902
78	2586948
79	2590140
80	2590882
81	2590965
82	2592186
83	2622839
84	2622930
85	2625319
86	2626637
87	2626720
88	2627020
89	2833466
90	2833565
91	2833585
92	2833684
93	2884982
94	2887442
95	2943707
96	2946423
97	2949629
98	2949729
99	2952333
100	2952433
101	3011599
102	3011699
103	3059629
104	3062851
105	3067573
106	3070795
107	3134037
108	3134143
109	3272571
110	3272671
111	3275378
112	3275478
113	3977134
114	3977981
115	3987521
116	3988176
117	3997180
118	3997324
119	4064792
120	4072030
121	4072327
122	4074139
123	4078630
124	4081674
125	4083712
126	4083856
127	4096049
128	4105396
129	4149907
130	4159441
131	4183662
132	4193202
133	4196129
134	4205476
135	4237959
136	4247306
137	4261495
138	4270842
139	4274399
140	4274543
141	4344282
142	4344426
143	4434610
144	4434754
145	4435168
146	4435312
147	4507420
148	4516767
149	4522477
150	4522621
151	4531484
152	4531628
153	4534150
154	4534294
155	4540415
156	4540559
157	4567887
158	4568031
159	4585513
160	4585657
161	4623600
162	4623744
163	4646632
164	4655979
165	4659215
166	4662979
167	4669247
168	4672326
169	4672582
170	4688198
171	4709785
172	4709929


==> plot-data/var-pedigree/gen-tot.dat <==
1	70892
2	70899
3	71701
4	71708
5	73345
6	73352
7	73557
8	73564
9	107470
10	107478
11	117731
12	117735
13	121712
14	121716
15	123135
16	123142
17	125202
18	125209
19	125210
20	125214
21	127367
22	127371
23	128881
24	128888
25	130381
26	130385
27	130676
28	130680
29	132300
30	132304
31	134082
32	134086
33	135939
34	135943
35	140449
36	140453
37	142243
38	142247
39	143978
40	143982
41	161293
42	161300
43	162099
44	162106
45	167161
46	167165
47	168658
48	168662
49	183248
50	183254
51	183401
52	183407
53	220968
54	220973
55	228060
56	228065
57	230803
58	230808
59	238343
60	238348
61	239022
62	239027
63	239932
64	239937
65	240846
66	240851
67	240861
68	240866
69	242403
70	242408
71	244861
72	244866
73	246727
74	246732
75	250646
76	250651
77	252822
78	252827
79	253758
80	253763
81	259005
82	259010
83	314387
84	314396
85	325842
86	325851
87	330032
88	330041
89	337584
90	337593
91	339234
92	339243
93	341146
94	341155
95	348168
96	348177
97	354069
98	354078
99	354199
100	354208
101	357342
102	357351
103	359779
104	359788
105	365755
106	365764
107	367723
108	367732
109	381550
110	381559
111	384357
112	384366
113	471315
114	471320
115	474797
116	474802
117	475529
118	475534
119	492012
120	492017
121	496228
122	496233
123	496250
124	496255
125	498404
126	498409
127	499522
128	499527
129	509328
130	509333
131	515651
132	515656
133	521655
134	521660
135	529166
136	529171
137	529365
138	529370
139	533032
140	533037
141	549416
142	549421
143	590324
144	590329
145	593693
146	593698
147	615957
148	615962
149	622332
150	622337
151	622671
152	622676
153	625473
154	625478
155	628650
156	628655
157	640136
158	640141
159	650173
160	650178
161	665987
162	665992
163	669967
164	669972
165	678464
166	678469
167	678771
168	678776
169	681757
170	681762
171	688303
172	688308


==> plot-data/var-pedigree/sorter.dat <==
1	334001
2	334117
3	334323
4	334414
5	334439
6	334528
7	334689
8	334803
9	773375
10	776062
11	776209
12	776498
13	1115142
14	1115412
15	1115726
16	1115996
17	1116289
18	1117080
19	1117132
20	1117137
21	1117165
22	1117320
23	1117354
24	1117429
25	1117513
26	1117646
27	1117660
28	1117712
29	1117805
30	1117870
31	1117900
32	1118456
33	1118866
34	1119094
35	1119156
36	1119187
37	1119344
38	1119384
39	1119479
40	1119503
41	1119505
42	1119636
43	1317814
44	1317871
45	1320276
46	1320487
47	1322203
48	1322545
49	1323339
50	1323683
51	1324345
52	1324351
53	2705534
54	2707382
55	2708148
56	2708518
57	2709376
58	2710320
59	2710366
60	2710934
61	2711067
62	2711427
63	2711679
64	2712041
65	2712797
66	2712825
67	2712987
68	2713409
69	2713439
70	2713599
71	2713687
72	2713818
73	2714278
74	2714301
75	2714414
76	2714430
77	2714892
78	2714959
79	2714961
80	2715028
81	2715573
82	2715575
83	10967995
84	10968011
85	10975675
86	10975939
87	10976499
88	10980250
89	10982936
90	10983967
91	10985075
92	10985723
93	10990780
94	10991328
95	10992669
96	10992685
97	10994611
98	10994655
99	10995479
100	10995878
101	10995977
102	10996278
103	10996715
104	10996904
105	10996924
106	10999006
107	10999230
108	10999682
109	10999711
110	10999725
111	10999773
112	11000403
113	11000613
114	11001448
115	11001916
116	11002460
117	11002460
118	11002947
119	11003478
120	11003521
121	11003573
122	11003573
123	11004055
124	11004703
125	11005244
126	11005739
127	11005739
128	11006314
129	11009760
130	11010110
131	11010744
132	11011503
133	11012076
134	11013591
135	11014291
136	11014291
137	11014540
138	11015258
139	11015299
140	11015366
141	11015387
142	11015695
143	11015872
144	11015884
145	11015904
146	11016718
147	11016718
148	11017572
149	11017611
150	11017873
151	11017986
152	11018691
153	11018832
154	11018849
155	11019162
156	11019183
157	11019383
158	11019527
159	11019527
160	11019935
161	11019935
162	11021368
163	11021407
164	11021674
165	11021894
166	11021894
167	11022030
168	11022628
169	11023161
170	11025470
171	11025826
172	11026957


==> plot-data/var-pedigree/swc.dat <==
1	718281
2	720161
3	720963
4	722843
5	1357803
6	1359683
7	1359888
8	1361768
9	1453218
10	1455398
11	1455545
12	1457725
13	12034192
14	12039152
15	20520444
16	20525404
17	22154445
18	22160285
19	23913203
20	23918163
21	27260882
22	27263768
23	27265842
24	27268728
25	27290611
26	27295571
27	29036717
28	29041677
29	32394261
30	32399221
31	34058857
32	34063817
33	35745491
34	35750451
35	37453669
36	37458629
37	37466680
38	37471640
39	44211907
40	44216867
41	44238481
42	44243441
43	44967958
44	44986938
45	45924931
46	45929891
47	50033795
48	50039635
49	50057933
50	50063773


==> plot-data/var-pedigree/watchdog.dat <==
1	246284
2	246996
3	247020
4	247201
5	247552
6	247667
7	247691
8	248469
9	332789
10	333881
11	334002
12	334028
13	674819
14	674847
15	676833
16	676921
17	676993
18	677403
19	677543
20	677913
21	678867
22	678895
23	679374
24	679883
25	680023
26	680065
27	680090
28	680093
29	680118
30	680140
31	680168
32	680393
33	680468
34	680496
35	681959
36	681987
37	682026
38	682054
39	682263
40	682273
41	682291
42	682431
43	808588
44	808616
45	809337
46	809365
47	812464
48	812492
49	812595
50	815515
51	815735
52	815763
53      99999999
